Cheater's Bowl: Human vs. Computer Search Strategies for Open-Domain Question Answering

For humans and computers, the first step in answering an open-domain question is retrieving a set of relevant documents from a large corpus. However, the strategies that computers use fundamentally differ from those of humans. To better understand these differences, we design a gamified interface for data collection -- Cheater's Bowl -- where a human answers complex questions with access to both traditional and modern search tools. We collect a dataset of human search sessions, analyze human search strategies, and compare them to state-of-the-art multi-hop QA models. Humans query logically, apply dynamic search chains, and use world knowledge to boost searching. We demonstrate how human queries can improve the accuracy of existing systems and propose improving the future design of QA models.

==> scripts/dictionary.txt <==
dataset
gameplay
sharad
rodriguez
pedro
boyd-graber
jordan
squad
simplequestions
pcfg
qa
qid
proto
overfitting
pipelined
bm25
lucene
ir
bigram
dan
mohit
iyyer
varun
manjunatha
graber
boyd
triviaqa
tokenize
tokenization
SpaceX
schikaneder
perceptron
mlp
nlp
datasets
squad
TriviaQA
rnn
chainer
lstm
ew
tutinama
lightblue
onis
alphago
hsnct
ousia
newqa
papageno
spacex
coreference
campin
bezos
spacy
tamino
nbc
bamber
gascoigne
alphago
ocf
hotpotqa
acf
naqt
crowdworkers
pyramidality
stube
wikihop
f1
qanta
vikram
corenlp
whig
nomatch
wikidata
ibm
tf
idf
tfidf
word2vec
fasttext
adam
elu
vhsl
buzzertrain
HotPotQA
npr
CoreNLP
SimpleQuestions
SQuAD
hyperparamtere
Word2Vec
nasat
nsc
lr
guesstest
Wikihop
crowdsourcing
dev
FastText
gru
GRU
Preprocessing
preprocessing
Preprocessing
regionals
Electronegativity
protobowl
UID
Emanual
WikiHop
uk
uso
Ludden
interruptable
Monkees
Nesmith
Heng
Ji
nyc
Rutter
SearchQA
